S/C: Speeding up Data Materialization with Bounded Memory

With data pipeline tools and the expressiveness of SQL, managing interdependent materialized views (MVs) are becoming increasingly easy. These MVs are updated repeatedly upon new data ingestion (e.g., daily), from which database admins can observe performance metrics (e.g., refresh time of each MV, size on disk) in a consistent way for different types of updates (full vs. incremental) and for different systems (single node, distributed, cloud-hosted). One missed opportunity is that existing data systems treat those MV updates as independent SQL statements without fully exploiting their dependency information and performance metrics. However, if we know that the result of a SQL statement will be consumed immediately after for subsequent operations, those subsequent operations do not have to wait until the early results are fully materialized on storage because the results are already readily available in memory. Of course, this may come at a cost because keeping results in memory (even temporarily) will reduce the amount of available memory; thus, our decision should be careful. In this paper, we introduce a new system, called S/C, which tackles this problem through efficient creation and update of a set of MVs with acyclic dependencies among them. S/C judiciously uses bounded memory to reduce end-to-end MV refresh time by short-circuiting expensive reads and writes; S/C's objective function accurately estimates time savings from keeping intermediate data in memory for particular periods. Our solution jointly optimizes an MV refresh order, what data to keep in memory, and when to release data from memory. At a high level, S/C still materializes all data exactly as defined in MV definitions; thus, it doesn't impact any service-level agreements. In our experiments with TPC-DS datasets (up to 1TB), we show S/C's optimization can speedup end-to-end runtime by 1.04x-5.08x with 1.6GB memory.

==> sections/plots/100G_plot1.txt <==
Setting BaseTable Execution Save Load
1       39.263 91.74 118.030 82.999
6       38.570 31.674  0.898 0.486
11      37.227 208.757  139.747 186.019
16      42.058  57.639 22.366 15.631
21      36.446 114.479 113.901 41.342

2       43.081 84.049 81.097 71.276
7       38.932 27.706  0 0.007
12      38.766 196.867 119.683 205.603
17      46.838 70.908 22.387 15.293
22      36.446 114.479 100.317 18.359

3       42.326 109.858 57.912 32.883
8       33.924 31.71  0 0.007
13      43.716 270.89  92.451 123.124
18      43.335 72.536  0 0.002
23      36.446 114.479 88.726 19.413

4       41.382 100.367 10.831 17.933
9       34.176 32.013  0 0.006
14      40.322 192.44  47.961 81.135
19      43.253  70.57  0 0.001
24      36.446 114.479 26.11 13.936

==> sections/plots/100G_plot2.txt <==
Job OursOne OursTwo PrestoOne PrestoTwo Postgres
1 185.925 353.672 378.057 568.002 795.9065
2 64.407 65.734 80.771 62.348 93.573
3 361.805 539.266 363.102 429.711 1345.718
4 114.763 151.718 40.275 28.396 262.065
5 269.597 306.163 318.404 400.467 1380.967

==> sections/plots/Job1_plot1.txt <==
Setting BaseTable Execution Save Load
1       6.846 10.613 11.577 8.027
6       10.316 28.293 29.364 19.893
11       20.799 51.761 58.362 41.418
16       39.263 91.74 118.030 82.999

2       6.636 10.860 9.482 6.252
7       10.372 26.350 19.979 13.518
12       20.315 51.377 40.995 27.648
17       43.081 84.049 81.097 71.276

3       6.464 11.260 5.787 3.621
8       9.630 28.530 15.712 8.372
13       20.039 51.976 27.503 16.919
18       42.326 109.858 57.912 32.883

4       6.023 11.230 1.193 1.868
9       9.780 42.396 2.777 4.546
14       20.968 53.735 5.494 10.398
19       41.382 100.367 10.831 17.933

==> sections/plots/job_num1.txt <==
Setting Other I/O total1 total2
1       102.147 110.224 212.371 0
4       48.312 0.475 48.787 0
7       144.524 208.524 353.049 0
10      64.817 25.663 90.481 0
13      97.582 85.272 182.854 0

2       105.281 25.831 0 131.112
5       47.016 0.009 0 47.025
8       147.609 92.516 0 240.124
11      65.518 0.004 0 65.522
14      105.333 21.615 0 126.948

==> sections/plots/job_num2.txt <==
Setting Other I/O total1 total2
1       29.394 31.172 60.567 0
4       10.590 0.494 11.084 0
7       67.232 71.042 138.274 0
10      44.311 26.422 70.734 0
13      71.318 88.330 159.648 0

2       28.203 0.005 0 28.208
5       10.362 0.010 0 10.372
8       69.062 0.016 0 69.078
11       41.609 0.003 0 41.611
14       74.291 22.411 0 96.702

==> sections/plots/memory_container_size1.txt <==
Setting Compute Read Write
1       53.051 78.348 45.676
2       53.960 69.065 41.344
3      55.028 61.108 32.713
4      56.434 52.848 12.864
5      57.232 41.354 5.651

==> sections/plots/memory_container_size2.txt <==
Setting Compute Read Write
1       29.359 31.749 26.953
2       29.478 24.899 19.866
3      29.680 18.104 10.663
4      29.973 15.620 3.602
5      29.885 14.668 0.000

==> sections/plots/memory_container_size3.txt <==
Setting Compute Read Write
1       26.982 33.943 23.744
2       27.065 30.791 20.739
3      27.429 25.478 15.270
4      26.812 22.721 5.440
5      27.731 17.419 0.001

==> sections/plots/memory_tpcds.txt <==
Setting wall speedup
1       1.06 0
2       0 1.11

4       1.31 0
5       0 1.32

7       1.58 0
8       0 1.63

10      2.26 0
11      0 2.30

13      2.81 0
14      0 2.94

==> sections/plots/memory_tpcds_date.txt <==
Setting wall speedup
1       1.40 0
2       0 1.50

4       1.96 0
5       0 2.07

7      3.96 0
8      0 4.12

10     4.12 0
11     0 4.35

13     4.11 0
14     0 4.35

==> sections/plots/scale_tpcds.txt <==
Setting speedup
1       1.58
2       1.68
3       1.71
4      1.63
5      1.58

==> sections/plots/scale_tpcds_date.txt <==
Setting speedup
1       2.31
2       3.53
3       4.10
4      4.12
5      4.26

==> sections/plots/vs_established_methods1.txt <==
Method M1 M2 M3 M4 M5 M6 M7
2 613.60 0 0 0 0 0 0
2.5 0 601.89 0 0 0 0 0 
3 0 0 536.36 0 0 0 0
3.5 0 0 0 457.90 0 0 0
4 0 0 0 0 456.19 0 0
4.5 0 0 0 0 0 381.66 0
5 0 0 0 0 0 0 85.97

7 457.46 0 0 0 0 0 0
7.5 0 454.18 0 0 0 0 0 
8 0 0 341.44 0 0 0 0
8.5 0 0 0 337.51 0 0 0
9 0 0 0 0 401.41 0 0
9.5 0 0 0 0 0 336.91 0
10 0 0 0 0 0 0 195.46

12 373.07 0 0 0 0 0 0
12.5 0 377.72 0 0 0 0 0 
13 0 0 156.88 0 0 0 0
13.5 0 0 0 191.53 0 0 0
14 0 0 0 0 153.13 0 0
14.5 0 0 0 0 0 137.27 0
15 0 0 0 0 0 0 132.03

17 63.12 0 0 0 0 0 0
17.5 0 60.55 0 0 0 0 0 
18 0 0 59.69 0 0 0 0
18.5 0 0 0 58.84 0 0 0
19 0 0 0 0 59.41 0 0
19.5 0 0 0 0 0 60.55 0
20 0 0 0 0 0 0 58.74

22 20.99 0 0 0 0 0 0
22.5 0 21.44 0 0 0 0 0 
23 0 0 17.57 0 0 0 0
23.5 0 0 0 17.49 0 0 0
24 0 0 0 0 18.32 0 0
24.5 0 0 0 0 0 17.78 0
25 0 0 0 0 0 0 17.55





==> sections/plots/vs_established_methods2.txt <==
Method M1 M2 M3 M4 M5 M6 M7
2 136.32 0 0 0 0 0 0
2.5 0 136.07 0 0 0 0 0 
3 0 0 60.15 0 0 0 0
3.5 0 0 0 59.56 0 0 0
4 0 0 0 0 59.76 0 0
4.5 0 0 0 0 0 25.98 0
5 0 0 0 0 0 0 24.95

7 212.33 0 0 0 0 0 0
7.5 0 244.92 0 0 0 0 0 
8 0 0 154.19 0 0 0 0
8.5 0 0 0 155.70 0 0 0
9 0 0 0 0 156.52 0 0
9.5 0 0 0 0 0 156.60 0
10 0 0 0 0 0 0 38.80

12 317.59 0 0 0 0 0 0
12.5 0 320.84 0 0 0 0 0 
13 0 0 178.85 0 0 0 0
13.5 0 0 0 179.43 0 0 0
14 0 0 0 0 197.68 0 0
14.5 0 0 0 0 0 127.77 0
15 0 0 0 0 0 0 52.80

17 17.99 0 0 0 0 0 0
17.5 0 18.31 0 0 0 0 0 
18 0 0 15.15 0 0 0 0
18.5 0 0 0 15.14 0 0 0
19 0 0 0 0 15.00 0 0
19.5 0 0 0 0 0 14.96 0
20 0 0 0 0 0 0 14.82

22 19.39 0 0 0 0 0 0
22.5 0 18.93 0 0 0 0 0 
23 0 0 15.65 0 0 0 0
23.5 0 0 0 15.53 0 0 0
24 0 0 0 0 15.73 0 0
24.5 0 0 0 0 0 15.37 0
20 0 0 0 0 0 0 15.25




==> sections/plots/vs_established_methods3.txt <==
Method M1 M2 M3 M4 M5
1 49.194 0 0 0 0 0
2 0 69.495 0 0 0 0
3 0 0 66.589 0 0 0
4 0 0 0 71.378 0 0
5 0 0 0 0 70.7721 0
6 0 0 0 0 0 88.061
